JEDI: The Force of Jensen-Shannon Divergence in Disentangling Diffusion Models

We introduce JEDI, a test-time adaptation method that enhances subject separation and compositional alignment in diffusion models without requiring retraining or external supervision. JEDI operates by minimizing semantic entanglement in attention maps using a novel Jensen-Shannon divergence based objective. To improve efficiency, we leverage adversarial optimization, reducing the number of updating steps required. JEDI is model-agnostic and applicable to architectures such as Stable Diffusion 1.5 and 3.5, consistently improving prompt alignment and disentanglement in complex scenes. Additionally, JEDI provides a lightweight, CLIP-free disentanglement score derived from internal attention distributions, offering a principled benchmark for compositional alignment under test-time conditions. Code and results are available at https://ericbill21.github.io/JEDI/.

==> all_images.txt <==
figures/ablation/out_apple_pear_neg.jpg
figures/ablation/out_apple_pear_pos.jpg
figures/ablation/out_apple_pear_reg.jpg
figures/ablation/out_horse_bear_moose_neg.jpg
figures/ablation/out_horse_bear_moose_pos.jpg
figures/ablation/out_horse_bear_moose_reg.jpg
figures/ablation/out_horse_bear_neg.jpg
figures/ablation/out_horse_bear_pos.jpg
figures/ablation/out_horse_bear_reg.jpg
figures/ablation/out_violin_viola_base.jpg
figures/ablation/out_violin_viola_jedi.jpg
figures/ablation/out_violin_viola_neg.jpg
figures/ablation/out_violin_viola_pos.jpg
figures/ablation/out_violin_viola_reg.jpg
figures/attn_viz/attn_bear0.jpg
figures/attn_viz/attn_bear1.jpg
figures/attn_viz/attn_bear10.jpg
figures/attn_viz/attn_bear11.jpg
figures/attn_viz/attn_bear12.jpg
figures/attn_viz/attn_bear13.jpg
figures/attn_viz/attn_bear14.jpg
figures/attn_viz/attn_bear15.jpg
figures/attn_viz/attn_bear16.jpg
figures/attn_viz/attn_bear17.jpg
figures/attn_viz/attn_bear18.jpg
figures/attn_viz/attn_bear19.jpg
figures/attn_viz/attn_bear2.jpg
figures/attn_viz/attn_bear20.jpg
figures/attn_viz/attn_bear21.jpg
figures/attn_viz/attn_bear22.jpg
figures/attn_viz/attn_bear23.jpg
figures/attn_viz/attn_bear3.jpg
figures/attn_viz/attn_bear4.jpg
figures/attn_viz/attn_bear5.jpg
figures/attn_viz/attn_bear6.jpg
figures/attn_viz/attn_bear7.jpg
figures/attn_viz/attn_bear8.jpg
figures/attn_viz/attn_bear9.jpg
figures/attn_viz/attn_horse0.jpg
figures/attn_viz/attn_horse1.jpg
figures/attn_viz/attn_horse10.jpg
figures/attn_viz/attn_horse11.jpg
figures/attn_viz/attn_horse12.jpg
figures/attn_viz/attn_horse13.jpg
figures/attn_viz/attn_horse14.jpg
figures/attn_viz/attn_horse15.jpg
figures/attn_viz/attn_horse16.jpg
figures/attn_viz/attn_horse17.jpg
figures/attn_viz/attn_horse18.jpg
figures/attn_viz/attn_horse19.jpg
figures/attn_viz/attn_horse2.jpg
figures/attn_viz/attn_horse20.jpg
figures/attn_viz/attn_horse21.jpg
figures/attn_viz/attn_horse22.jpg
figures/attn_viz/attn_horse23.jpg
figures/attn_viz/attn_horse3.jpg
figures/attn_viz/attn_horse4.jpg
figures/attn_viz/attn_horse5.jpg
figures/attn_viz/attn_horse6.jpg
figures/attn_viz/attn_horse7.jpg
figures/attn_viz/attn_horse8.jpg
figures/attn_viz/attn_horse9.jpg
figures/loraclr/base_0.jpg
figures/loraclr/base_1.jpg
figures/loraclr/base_10.jpg
figures/loraclr/base_11.jpg
figures/loraclr/base_12.jpg
figures/loraclr/base_13.jpg
figures/loraclr/base_14.jpg
figures/loraclr/base_15.jpg
figures/loraclr/base_16.jpg
figures/loraclr/base_17.jpg
figures/loraclr/base_18.jpg
figures/loraclr/base_19.jpg
figures/loraclr/base_2.jpg
figures/loraclr/base_20.jpg
figures/loraclr/base_21.jpg
figures/loraclr/base_22.jpg
figures/loraclr/base_23.jpg
figures/loraclr/base_24.jpg
figures/loraclr/base_25.jpg
figures/loraclr/base_26.jpg
figures/loraclr/base_27.jpg
figures/loraclr/base_28.jpg
figures/loraclr/base_29.jpg
figures/loraclr/base_3.jpg
figures/loraclr/base_30.jpg
figures/loraclr/base_31.jpg
figures/loraclr/base_32.jpg
figures/loraclr/base_33.jpg
figures/loraclr/base_34.jpg
figures/loraclr/base_35.jpg
figures/loraclr/base_36.jpg
figures/loraclr/base_37.jpg
figures/loraclr/base_38.jpg
figures/loraclr/base_39.jpg
figures/loraclr/base_4.jpg
figures/loraclr/base_40.jpg
figures/loraclr/base_41.jpg
figures/loraclr/base_42.jpg
figures/loraclr/base_43.jpg
figures/loraclr/base_44.jpg
figures/loraclr/base_45.jpg
figures/loraclr/base_46.jpg
figures/loraclr/base_47.jpg
figures/loraclr/base_48.jpg
figures/loraclr/base_49.jpg
figures/loraclr/base_5.jpg
figures/loraclr/base_59.jpg
figures/loraclr/base_6.jpg
figures/loraclr/base_7.jpg
figures/loraclr/base_8.jpg
figures/loraclr/base_9.jpg
figures/loraclr/jedi_0.jpg
figures/loraclr/jedi_1.jpg
figures/loraclr/jedi_10.jpg
figures/loraclr/jedi_11.jpg
figures/loraclr/jedi_12.jpg
figures/loraclr/jedi_13.jpg
figures/loraclr/jedi_14.jpg
figures/loraclr/jedi_15.jpg
figures/loraclr/jedi_16.jpg
figures/loraclr/jedi_17.jpg
figures/loraclr/jedi_18.jpg
figures/loraclr/jedi_19.jpg
figures/loraclr/jedi_2.jpg
figures/loraclr/jedi_20.jpg
figures/loraclr/jedi_21.jpg
figures/loraclr/jedi_22.jpg
figures/loraclr/jedi_23.jpg
figures/loraclr/jedi_24.jpg
figures/loraclr/jedi_25.jpg
figures/loraclr/jedi_26.jpg
figures/loraclr/jedi_27.jpg
figures/loraclr/jedi_28.jpg
figures/loraclr/jedi_29.jpg
figures/loraclr/jedi_3.jpg
figures/loraclr/jedi_30.jpg
figures/loraclr/jedi_31.jpg
figures/loraclr/jedi_32.jpg
figures/loraclr/jedi_33.jpg
figures/loraclr/jedi_34.jpg
figures/loraclr/jedi_35.jpg
figures/loraclr/jedi_36.jpg
figures/loraclr/jedi_37.jpg
figures/loraclr/jedi_38.jpg
figures/loraclr/jedi_39.jpg
figures/loraclr/jedi_4.jpg
figures/loraclr/jedi_40.jpg
figures/loraclr/jedi_41.jpg
figures/loraclr/jedi_42.jpg
figures/loraclr/jedi_43.jpg
figures/loraclr/jedi_44.jpg
figures/loraclr/jedi_45.jpg
figures/loraclr/jedi_46.jpg
figures/loraclr/jedi_47.jpg
figures/loraclr/jedi_48.jpg
figures/loraclr/jedi_49.jpg
figures/loraclr/jedi_5.jpg
figures/loraclr/jedi_59.jpg
figures/loraclr/jedi_6.jpg
figures/loraclr/jedi_7.jpg
figures/loraclr/jedi_8.jpg
figures/loraclr/jedi_9.jpg
figures/loraclr/loraclr_with.jpg
figures/loraclr/loraclr_without.jpg
figures/lr/0.0005.jpg
figures/lr/0.001.jpg
figures/lr/0.003.jpg
figures/lr/0.005.jpg
figures/lr/0.01.jpg
figures/lr/0.03.jpg
figures/lr/0.05.jpg
figures/lr/0.1.jpg
figures/lr/0.3.jpg
figures/lr/0.5.jpg
figures/lr/base.jpg
figures/pairs/apple_pear/base/image_19.jpg
figures/pairs/apple_pear/base/image_67.jpg
figures/pairs/apple_pear/base/image_79.jpg
figures/pairs/apple_pear/jsd/image_19.jpg
figures/pairs/apple_pear/jsd/image_67.jpg
figures/pairs/apple_pear/jsd/image_79.jpg
figures/pairs/bear_horse/base/image_0.jpg
figures/pairs/bear_horse/base/image_12.jpg
figures/pairs/bear_horse/base/image_36.jpg
figures/pairs/bear_horse/base/image_60.jpg
figures/pairs/bear_horse/jsd/image_0.jpg
figures/pairs/bear_horse/jsd/image_12.jpg
figures/pairs/bear_horse/jsd/image_36.jpg
figures/pairs/bear_horse/jsd/image_60.jpg
figures/pairs/canoe/base/image_31.jpg
figures/pairs/canoe/base/image_44.jpg
figures/pairs/canoe/base/image_5.jpg
figures/pairs/canoe/jsd/image_31.jpg
figures/pairs/canoe/jsd/image_44.jpg
figures/pairs/canoe/jsd/image_5.jpg
figures/pairs/dachshund_corgi/base/image_2.jpg
figures/pairs/dachshund_corgi/base/image_54.jpg
figures/pairs/dachshund_corgi/base/image_80.jpg
figures/pairs/dachshund_corgi/jsd/image_2.jpg
figures/pairs/dachshund_corgi/jsd/image_54.jpg
figures/pairs/dachshund_corgi/jsd/image_80.jpg
figures/pairs/dolphin_whale/base/image_34.jpg
figures/pairs/dolphin_whale/base/image_58.jpg
figures/pairs/dolphin_whale/base/image_70.jpg
figures/pairs/dolphin_whale/jsd/image_34.jpg
figures/pairs/dolphin_whale/jsd/image_58.jpg
figures/pairs/dolphin_whale/jsd/image_70.jpg
figures/pairs/jaguar/base/image_12.jpg
figures/pairs/jaguar/base/image_17.jpg
figures/pairs/jaguar/base/image_65.jpg
figures/pairs/jaguar/jsd/image_12.jpg
figures/pairs/jaguar/jsd/image_17.jpg
figures/pairs/jaguar/jsd/image_65.jpg
figures/pairs/maple_leaf/base/image_20.jpg
figures/pairs/maple_leaf/base/image_32.jpg
figures/pairs/maple_leaf/base/image_68.jpg
figures/pairs/maple_leaf/jsd/image_20.jpg
figures/pairs/maple_leaf/jsd/image_32.jpg
figures/pairs/maple_leaf/jsd/image_68.jpg
figures/pairs/rabbit_hare/base/image_119.jpg
figures/pairs/rabbit_hare/base/image_47.jpg
figures/pairs/rabbit_hare/base/image_95.jpg
figures/pairs/rabbit_hare/jsd/image_119.jpg
figures/pairs/rabbit_hare/jsd/image_47.jpg
figures/pairs/rabbit_hare/jsd/image_95.jpg
figures/pairs/sailboat/base/image_10.jpg
figures/pairs/sailboat/base/image_114.jpg
figures/pairs/sailboat/base/image_62.jpg
figures/pairs/sailboat/base/image_88.jpg
figures/pairs/sailboat/jsd/image_10.jpg
figures/pairs/sailboat/jsd/image_114.jpg
figures/pairs/sailboat/jsd/image_62.jpg
figures/pairs/sailboat/jsd/image_88.jpg
figures/pairs/sheep_goat/base/image_17.jpg
figures/pairs/sheep_goat/base/image_4.jpg
figures/pairs/sheep_goat/base/image_56.jpg
figures/pairs/sheep_goat/base/image_69.jpg
figures/pairs/sheep_goat/base/image_82.jpg
figures/pairs/sheep_goat/base/image_95.jpg
figures/pairs/sheep_goat/jsd/image_17.jpg
figures/pairs/sheep_goat/jsd/image_4.jpg
figures/pairs/sheep_goat/jsd/image_56.jpg
figures/pairs/sheep_goat/jsd/image_69.jpg
figures/pairs/sheep_goat/jsd/image_82.jpg
figures/pairs/sheep_goat/jsd/image_95.jpg
figures/pairs/sparrow/base/image_16.jpg
figures/pairs/sparrow/base/image_68.jpg
figures/pairs/sparrow/base/image_81.jpg
figures/pairs/sparrow/jsd/image_16.jpg
figures/pairs/sparrow/jsd/image_68.jpg
figures/pairs/sparrow/jsd/image_81.jpg
figures/pairs/streetbike/base/image_34.jpg
figures/pairs/streetbike/base/image_60.jpg
figures/pairs/streetbike/base/image_8.jpg
figures/pairs/streetbike/jsd/image_34.jpg
figures/pairs/streetbike/jsd/image_60.jpg
figures/pairs/streetbike/jsd/image_8.jpg
figures/sd1.5/base/image_10.jpg
figures/sd1.5/base/image_108.jpg
figures/sd1.5/base/image_109.jpg
figures/sd1.5/base/image_194.jpg
figures/sd1.5/base/image_210.jpg
figures/sd1.5/base/image_276.jpg
figures/sd1.5/base/image_284.jpg
figures/sd1.5/base/image_29.jpg
figures/sd1.5/base/image_292.jpg
figures/sd1.5/base/image_302.jpg
figures/sd1.5/base/image_314.jpg
figures/sd1.5/base/image_46.jpg
figures/sd1.5/base/image_90.jpg
figures/sd1.5/conform/image_10.jpg
figures/sd1.5/conform/image_108.jpg
figures/sd1.5/conform/image_109.jpg
figures/sd1.5/conform/image_194.jpg
figures/sd1.5/conform/image_210.jpg
figures/sd1.5/conform/image_276.jpg
figures/sd1.5/conform/image_284.jpg
figures/sd1.5/conform/image_29.jpg
figures/sd1.5/conform/image_292.jpg
figures/sd1.5/conform/image_302.jpg
figures/sd1.5/conform/image_314.jpg
figures/sd1.5/conform/image_46.jpg
figures/sd1.5/conform/image_90.jpg
figures/sd1.5/jedi/image_10.jpg
figures/sd1.5/jedi/image_108.jpg
figures/sd1.5/jedi/image_109.jpg
figures/sd1.5/jedi/image_194.jpg
figures/sd1.5/jedi/image_210.jpg
figures/sd1.5/jedi/image_276.jpg
figures/sd1.5/jedi/image_284.jpg
figures/sd1.5/jedi/image_29.jpg
figures/sd1.5/jedi/image_292.jpg
figures/sd1.5/jedi/image_302.jpg
figures/sd1.5/jedi/image_314.jpg
figures/sd1.5/jedi/image_46.jpg
figures/sd1.5/jedi/image_90.jpg
figures/synthetic/example_jsd.pdf
figures/synthetic/example_jsd.jpg
figures/synthetic/example_ntx.pdf
figures/synthetic/example_ntx.jpg
figures/triples/base/image_27.jpg
figures/triples/base/image_46.jpg
figures/triples/base/image_58.jpg
figures/triples/base/image_62.jpg
figures/triples/base/image_66.jpg
figures/triples/jedi/image_27.jpg
figures/triples/jedi/image_46.jpg
figures/triples/jedi/image_58.jpg
figures/triples/jedi/image_62.jpg
figures/triples/jedi/image_66.jpg


==> data/jsd_data.csv <==
timestep,jedi_0,base_0,jedi_1,base_1,jedi_2,base_2,jedi_3,base_3,jedi_4,base_4,jedi_5,base_5,jedi_6,base_6,jedi_7,base_7,jedi_8,base_8,jedi_mean,base_mean
0,0.06666422,0.06360978,0.076703906,0.06931263,0.17155582,0.15207136,0.12638438,0.10357165,0.19491124,0.1582421,0.088305116,0.06951141,0.07872951,0.06628597,0.07059264,0.058851123,0.07769841,0.06845319,0.10572725,0.089989915
1,0.08853173,0.08385086,0.10771364,0.09058094,0.20693183,0.16463464,0.16531038,0.1055693,0.24843943,0.16568315,0.14233655,0.09062463,0.103788435,0.0637722,0.11149895,0.07182622,0.102097034,0.07578808,0.14184979,0.10137001
2,0.083462,0.085529685,0.078082085,0.06552935,0.16192126,0.10068655,0.15599167,0.066595614,0.26237702,0.10971099,0.14840102,0.054343283,0.12230116,0.056801915,0.12904686,0.063188314,0.11515361,0.0666976,0.13963743,0.074342586
3,0.08691442,0.08556068,0.07724321,0.06545806,0.17188632,0.10729271,0.18053734,0.077103734,0.2792393,0.11877215,0.16315973,0.05881399,0.14362526,0.08079946,0.14723802,0.092672944,0.14255357,0.099425316,0.1547108,0.087322116
4,0.09510076,0.09287161,0.08292532,0.09051788,0.17703933,0.15745687,0.19342446,0.14194834,0.33203804,0.23740232,0.21585977,0.1315074,0.2416836,0.2059325,0.24255049,0.23740137,0.20547748,0.20491374,0.19845547,0.16666134
5,0.12288535,0.13785577,0.14385474,0.20346493,0.30690753,0.25149554,0.37926263,0.2521987,0.5118994,0.410684,0.34018666,0.25809187,0.41366434,0.3386835,0.42901063,0.39440566,0.3734327,0.3583312,0.33567822,0.28946793
6,0.23912549,0.17053783,0.33165258,0.24961293,0.49828887,0.35024214,0.57589364,0.3463304,0.6430938,0.46016264,0.42301154,0.29529512,0.51860034,0.38967073,0.5602901,0.37691736,0.46295977,0.37534058,0.47254625,0.33490106
7,0.3339362,0.18184328,0.44612014,0.24684644,0.5885034,0.314062,0.66373074,0.3444469,0.70198023,0.37844217,0.48149073,0.28058416,0.56633484,0.33833838,0.6063094,0.2914983,0.4936375,0.28427744,0.5424493,0.2955932
8,0.39879727,0.19138455,0.4946851,0.23986119,0.6259178,0.28812706,0.703683,0.3077438,0.7213712,0.28991687,0.49646538,0.14826173,0.6032092,0.22847962,0.64881563,0.19876355,0.54535455,0.2015655,0.5820333,0.2326782
9,0.4351076,0.19318378,0.50283873,0.21035129,0.5875281,0.25468713,0.5704736,0.24834001,0.59882724,0.22569919,0.36050642,0.121085584,0.46906114,0.20933801,0.54201066,0.19914132,0.45963758,0.20426714,0.5028879,0.20734371
10,0.45658928,0.18145597,0.48635745,0.16795027,0.5460253,0.22253716,0.53958476,0.19680178,0.5645752,0.18468332,0.3553701,0.07955003,0.4814285,0.12963557,0.56224537,0.10835934,0.4885552,0.11061567,0.497859,0.15350991
11,0.47494817,0.15993571,0.46599877,0.12905955,0.53855765,0.18745399,0.5392771,0.1527515,0.55882776,0.14459252,0.35854316,0.0712136,0.5040596,0.09156549,0.57892495,0.09053725,0.51161844,0.10923302,0.5034173,0.1262603
12,0.48971558,0.13945282,0.45950997,0.09147501,0.5330616,0.12711304,0.5256679,0.099238455,0.5231259,0.11108929,0.35419947,0.066043735,0.50385547,0.07113695,0.56297976,0.08283222,0.50329256,0.105691314,0.49504533,0.09934143
13,0.51333153,0.12177086,0.47124732,0.068182945,0.5466474,0.08766729,0.53200626,0.07064283,0.5359813,0.09459269,0.37972534,0.06859839,0.523499,0.0707984,0.5514153,0.08215523,0.50377434,0.1080569,0.5064031,0.085829504
14,0.53468335,0.08915943,0.47864348,0.055747926,0.5464662,0.061952114,0.532727,0.06019628,0.5462049,0.08517629,0.3882134,0.06665397,0.53192294,0.066897035,0.55375296,0.08330989,0.5015929,0.12492216,0.5126897,0.07711279
15,0.5441624,0.069664955,0.47711515,0.054504514,0.5004697,0.051840186,0.49523926,0.06504893,0.436059,0.08637923,0.30474854,0.06581783,0.42643005,0.06126702,0.44783598,0.087067366,0.36989248,0.1596418,0.4446614,0.07791465
16,0.5485458,0.061276257,0.4753539,0.060583353,0.4930544,0.057294965,0.5060618,0.08914906,0.41839194,0.10549641,0.28721642,0.07569575,0.37792057,0.080699146,0.36964428,0.11076814,0.3095591,0.21490026,0.42063868,0.095095925
17,0.5228485,0.049932837,0.43095475,0.0816915,0.48150885,0.07963896,0.49589252,0.120144844,0.42463434,0.14657712,0.29951257,0.080206394,0.37633133,0.09030604,0.40405357,0.12229586,0.32593608,0.22164619,0.41796362,0.11027108
18,0.50427043,0.05535859,0.41615188,0.10223198,0.48926038,0.093672395,0.50129086,0.12607759,0.45696425,0.15984917,0.314494,0.08580446,0.40937102,0.09844136,0.43681777,0.13464504,0.35580593,0.23295766,0.43160295,0.12100425
19,0.4765067,0.06533909,0.41445446,0.11828059,0.5030037,0.10920298,0.50217295,0.13887936,0.410627,0.17416054,0.29763556,0.095474124,0.4283545,0.117937446,0.43108463,0.14941204,0.37228358,0.22308362,0.42623588,0.13241887
20,0.4534787,0.07722616,0.4227413,0.14861244,0.50648,0.14827895,0.4924264,0.17136157,0.4098333,0.1950711,0.29109877,0.11128795,0.40904725,0.13553989,0.40986705,0.14593625,0.3427146,0.20577067,0.4152986,0.14878722
21,0.45089436,0.08660841,0.4356464,0.15336204,0.5031649,0.16948241,0.47154772,0.17053914,0.39454854,0.18448591,0.25813466,0.11331344,0.36556602,0.14524394,0.37405372,0.1765663,0.2960925,0.2378223,0.39440542,0.15971377
22,0.44463736,0.09725058,0.4371835,0.17095459,0.50233674,0.18743813,0.4528892,0.1719569,0.37763363,0.16781664,0.24304074,0.104940236,0.3439318,0.1608547,0.35154128,0.18076134,0.28226286,0.26474392,0.38171747,0.167413
23,0.44635242,0.10608077,0.44756043,0.19819558,0.523185,0.20917177,0.46019584,0.19053179,0.39438176,0.17989123,0.26296562,0.10785806,0.37187994,0.17361909,0.3692702,0.23082525,0.30798405,0.33714956,0.39819726,0.19259146
24,0.4413051,0.106281996,0.4534139,0.20232093,0.5398909,0.21269983,0.49525785,0.18456542,0.45558202,0.15665239,0.29863572,0.1002267,0.45170474,0.17215359,0.48075402,0.23260367,0.46023452,0.35828727,0.45297542,0.19175465
25,0.43072343,0.11527747,0.44908214,0.20628405,0.53278553,0.22013402,0.514588,0.21119523,0.50326777,0.22675216,0.31548,0.15184653,0.49962533,0.25461298,0.55805296,0.33251894,0.56253374,0.43517756,0.4851265,0.23931101
26,0.4332893,0.17054236,0.49106538,0.27208638,0.53507006,0.28882194,0.5527576,0.25218517,0.5537188,0.2764591,0.38298392,0.19347,0.576009,0.30179876,0.64899325,0.36285758,0.5239928,0.3869673,0.5219867,0.2783543
27,0.33536834,0.24581003,0.42352688,0.3685686,0.44417703,0.38771248,0.44876623,0.43717766,0.4984079,0.46042264,0.38839352,0.34112072,0.5626302,0.4855467,0.6669404,0.5835979,0.45933974,0.53258157,0.46972784,0.4269487


==> unused_images.txt <==
figures/ablation/out_apple_pear_neg.jpg
figures/ablation/out_apple_pear_pos.jpg
figures/ablation/out_apple_pear_reg.jpg
figures/loraclr/base_0.jpg
figures/loraclr/base_1.jpg
figures/loraclr/base_10.jpg
figures/loraclr/base_12.jpg
figures/loraclr/base_13.jpg
figures/loraclr/base_14.jpg
figures/loraclr/base_15.jpg
figures/loraclr/base_16.jpg
figures/loraclr/base_17.jpg
figures/loraclr/base_19.jpg
figures/loraclr/base_2.jpg
figures/loraclr/base_20.jpg
figures/loraclr/base_21.jpg
figures/loraclr/base_22.jpg
figures/loraclr/base_23.jpg
figures/loraclr/base_24.jpg
figures/loraclr/base_25.jpg
figures/loraclr/base_26.jpg
figures/loraclr/base_27.jpg
figures/loraclr/base_28.jpg
figures/loraclr/base_29.jpg
figures/loraclr/base_3.jpg
figures/loraclr/base_30.jpg
figures/loraclr/base_31.jpg
figures/loraclr/base_32.jpg
figures/loraclr/base_33.jpg
figures/loraclr/base_34.jpg
figures/loraclr/base_36.jpg
figures/loraclr/base_37.jpg
figures/loraclr/base_38.jpg
figures/loraclr/base_39.jpg
figures/loraclr/base_4.jpg
figures/loraclr/base_41.jpg
figures/loraclr/base_42.jpg
figures/loraclr/base_43.jpg
figures/loraclr/base_44.jpg
figures/loraclr/base_45.jpg
figures/loraclr/base_46.jpg
figures/loraclr/base_48.jpg
figures/loraclr/base_49.jpg
figures/loraclr/base_5.jpg
figures/loraclr/base_6.jpg
figures/loraclr/base_7.jpg
figures/loraclr/base_8.jpg
figures/loraclr/jedi_0.jpg
figures/loraclr/jedi_1.jpg
figures/loraclr/jedi_10.jpg
figures/loraclr/jedi_12.jpg
figures/loraclr/jedi_13.jpg
figures/loraclr/jedi_14.jpg
figures/loraclr/jedi_15.jpg
figures/loraclr/jedi_16.jpg
figures/loraclr/jedi_17.jpg
figures/loraclr/jedi_19.jpg
figures/loraclr/jedi_2.jpg
figures/loraclr/jedi_20.jpg
figures/loraclr/jedi_21.jpg
figures/loraclr/jedi_22.jpg
figures/loraclr/jedi_23.jpg
figures/loraclr/jedi_24.jpg
figures/loraclr/jedi_25.jpg
figures/loraclr/jedi_26.jpg
figures/loraclr/jedi_27.jpg
figures/loraclr/jedi_28.jpg
figures/loraclr/jedi_29.jpg
figures/loraclr/jedi_3.jpg
figures/loraclr/jedi_30.jpg
figures/loraclr/jedi_31.jpg
figures/loraclr/jedi_32.jpg
figures/loraclr/jedi_33.jpg
figures/loraclr/jedi_34.jpg
figures/loraclr/jedi_36.jpg
figures/loraclr/jedi_37.jpg
figures/loraclr/jedi_38.jpg
figures/loraclr/jedi_39.jpg
figures/loraclr/jedi_4.jpg
figures/loraclr/jedi_41.jpg
figures/loraclr/jedi_42.jpg
figures/loraclr/jedi_43.jpg
figures/loraclr/jedi_44.jpg
figures/loraclr/jedi_45.jpg
figures/loraclr/jedi_46.jpg
figures/loraclr/jedi_48.jpg
figures/loraclr/jedi_49.jpg
figures/loraclr/jedi_5.jpg
figures/loraclr/jedi_6.jpg
figures/loraclr/jedi_7.jpg
figures/loraclr/jedi_8.jpg
figures/lr/0.0005.jpg
figures/pairs/bear_horse/base/image_60.jpg
figures/pairs/bear_horse/jsd/image_60.jpg
figures/pairs/sailboat/base/image_62.jpg
figures/pairs/sailboat/jsd/image_62.jpg
figures/pairs/sheep_goat/base/image_56.jpg
figures/pairs/sheep_goat/base/image_69.jpg
figures/pairs/sheep_goat/base/image_82.jpg
figures/pairs/sheep_goat/jsd/image_56.jpg
figures/pairs/sheep_goat/jsd/image_69.jpg
figures/pairs/sheep_goat/jsd/image_82.jpg
figures/synthetic/example_jsd.jpg
figures/synthetic/example_ntx.jpg
figures/triples/base/image_62.jpg
figures/triples/base/image_66.jpg
figures/triples/jedi/image_62.jpg
figures/triples/jedi/image_66.jpg


==> used_images.txt <==
_47.jpg
_corgi/base/image_2.jpg
_horse/jsd/image_0.jpg
_viz/attn_bear19.jpg
./figures/pairs/sheep_goat/base/image_4.jpg
.5/conform/image_194.jpg
.5/jedi/image_292.jpg
{figures/ablation/out_horse_bear_moose_neg.jpg
{figures/ablation/out_horse_bear_moose_pos.jpg
{figures/ablation/out_horse_bear_moose_reg.jpg
{figures/ablation/out_horse_bear_neg.jpg
{figures/ablation/out_horse_bear_pos.jpg
{figures/ablation/out_horse_bear_reg.jpg
{figures/ablation/out_violin_viola_base.jpg
{figures/ablation/out_violin_viola_jedi.jpg
{figures/ablation/out_violin_viola_neg.jpg
{figures/ablation/out_violin_viola_pos.jpg
{figures/ablation/out_violin_viola_reg.jpg
{figures/attn_viz/attn_bear0.jpg
{figures/attn_viz/attn_bear1.jpg
{figures/attn_viz/attn_bear10.jpg
{figures/attn_viz/attn_bear11.jpg
{figures/attn_viz/attn_bear12.jpg
{figures/attn_viz/attn_bear13.jpg
{figures/attn_viz/attn_bear14.jpg
{figures/attn_viz/attn_bear15.jpg
{figures/attn_viz/attn_bear16.jpg
{figures/attn_viz/attn_bear17.jpg
{figures/attn_viz/attn_bear18.jpg
{figures/attn_viz/attn_bear19.jpg
{figures/attn_viz/attn_bear2.jpg
{figures/attn_viz/attn_bear20.jpg
{figures/attn_viz/attn_bear21.jpg
{figures/attn_viz/attn_bear22.jpg
{figures/attn_viz/attn_bear23.jpg
{figures/attn_viz/attn_bear3.jpg
{figures/attn_viz/attn_bear4.jpg
{figures/attn_viz/attn_bear5.jpg
{figures/attn_viz/attn_bear6.jpg
{figures/attn_viz/attn_bear7.jpg
{figures/attn_viz/attn_bear8.jpg
{figures/attn_viz/attn_bear9.jpg
{figures/attn_viz/attn_horse0.jpg
{figures/attn_viz/attn_horse1.jpg
{figures/attn_viz/attn_horse10.jpg
{figures/attn_viz/attn_horse11.jpg
{figures/attn_viz/attn_horse12.jpg
{figures/attn_viz/attn_horse13.jpg
{figures/attn_viz/attn_horse14.jpg
{figures/attn_viz/attn_horse15.jpg
{figures/attn_viz/attn_horse16.jpg
{figures/attn_viz/attn_horse17.jpg
{figures/attn_viz/attn_horse18.jpg
{figures/attn_viz/attn_horse19.jpg
{figures/attn_viz/attn_horse2.jpg
{figures/attn_viz/attn_horse20.jpg
{figures/attn_viz/attn_horse21.jpg
{figures/attn_viz/attn_horse22.jpg
{figures/attn_viz/attn_horse23.jpg
{figures/attn_viz/attn_horse3.jpg
{figures/attn_viz/attn_horse4.jpg
{figures/attn_viz/attn_horse5.jpg
{figures/attn_viz/attn_horse6.jpg
{figures/attn_viz/attn_horse7.jpg
{figures/attn_viz/attn_horse8.jpg
{figures/attn_viz/attn_horse9.jpg
{figures/loraclr/base_11.jpg
{figures/loraclr/base_18.jpg
{figures/loraclr/base_35.jpg
{figures/loraclr/base_40.jpg
{figures/loraclr/base_47.jpg
{figures/loraclr/base_59.jpg
{figures/loraclr/base_9.jpg
{figures/loraclr/jedi_11.jpg
{figures/loraclr/jedi_18.jpg
{figures/loraclr/jedi_35.jpg
{figures/loraclr/jedi_40.jpg
{figures/loraclr/jedi_47.jpg
{figures/loraclr/jedi_59.jpg
{figures/loraclr/jedi_9.jpg
{figures/loraclr/loraclr_with.jpg
{figures/loraclr/loraclr_without.jpg
{figures/lr/0.001.jpg
{figures/lr/0.003.jpg
{figures/lr/0.005.jpg
{figures/lr/0.01.jpg
{figures/lr/0.03.jpg
{figures/lr/0.05.jpg
{figures/lr/0.1.jpg
{figures/lr/0.3.jpg
{figures/lr/0.5.jpg
{figures/lr/base.jpg
{figures/pairs/apple_pear/base/image_19.jpg
{figures/pairs/apple_pear/base/image_67.jpg
{figures/pairs/apple_pear/base/image_79.jpg
{figures/pairs/apple_pear/jsd/image_19.jpg
{figures/pairs/apple_pear/jsd/image_67.jpg
{figures/pairs/apple_pear/jsd/image_79.jpg
{figures/pairs/bear_horse/base/image_0.jpg
{figures/pairs/bear_horse/base/image_12.jpg
{figures/pairs/bear_horse/base/image_36.jpg
{figures/pairs/bear_horse/jsd/image_0.jpg
{figures/pairs/bear_horse/jsd/image_12.jpg
{figures/pairs/bear_horse/jsd/image_36.jpg
{figures/pairs/canoe/base/image_31.jpg
{figures/pairs/canoe/base/image_44.jpg
{figures/pairs/canoe/base/image_5.jpg
{figures/pairs/canoe/jsd/image_31.jpg
{figures/pairs/canoe/jsd/image_44.jpg
{figures/pairs/canoe/jsd/image_5.jpg
{figures/pairs/dachshund_corgi/base/image_2.jpg
{figures/pairs/dachshund_corgi/base/image_54.jpg
{figures/pairs/dachshund_corgi/base/image_80.jpg
{figures/pairs/dachshund_corgi/jsd/image_2.jpg
{figures/pairs/dachshund_corgi/jsd/image_54.jpg
{figures/pairs/dachshund_corgi/jsd/image_80.jpg
{figures/pairs/dolphin_whale/base/image_34.jpg
{figures/pairs/dolphin_whale/base/image_58.jpg
{figures/pairs/dolphin_whale/base/image_70.jpg
{figures/pairs/dolphin_whale/jsd/image_34.jpg
{figures/pairs/dolphin_whale/jsd/image_58.jpg
{figures/pairs/dolphin_whale/jsd/image_70.jpg
{figures/pairs/jaguar/base/image_12.jpg
{figures/pairs/jaguar/base/image_17.jpg
{figures/pairs/jaguar/base/image_65.jpg
{figures/pairs/jaguar/jsd/image_12.jpg
{figures/pairs/jaguar/jsd/image_17.jpg
{figures/pairs/jaguar/jsd/image_65.jpg
{figures/pairs/maple_leaf/base/image_20.jpg
{figures/pairs/maple_leaf/base/image_32.jpg
{figures/pairs/maple_leaf/base/image_68.jpg
{figures/pairs/maple_leaf/jsd/image_20.jpg
{figures/pairs/maple_leaf/jsd/image_32.jpg
{figures/pairs/maple_leaf/jsd/image_68.jpg
{figures/pairs/rabbit_hare/base/image_119.jpg
{figures/pairs/rabbit_hare/base/image_47.jpg
{figures/pairs/rabbit_hare/base/image_95.jpg
{figures/pairs/rabbit_hare/jsd/image_119.jpg
{figures/pairs/rabbit_hare/jsd/image_47.jpg
{figures/pairs/rabbit_hare/jsd/image_95.jpg
{figures/pairs/sailboat/base/image_10.jpg
{figures/pairs/sailboat/base/image_114.jpg
{figures/pairs/sailboat/base/image_88.jpg
{figures/pairs/sailboat/jsd/image_10.jpg
{figures/pairs/sailboat/jsd/image_114.jpg
{figures/pairs/sailboat/jsd/image_88.jpg
{figures/pairs/sheep_goat/base/image_17.jpg
{figures/pairs/sheep_goat/base/image_4.jpg
{figures/pairs/sheep_goat/base/image_95.jpg
{figures/pairs/sheep_goat/jsd/image_17.jpg
{figures/pairs/sheep_goat/jsd/image_4.jpg
{figures/pairs/sheep_goat/jsd/image_95.jpg
{figures/pairs/sparrow/base/image_16.jpg
{figures/pairs/sparrow/base/image_68.jpg
{figures/pairs/sparrow/base/image_81.jpg
{figures/pairs/sparrow/jsd/image_16.jpg
{figures/pairs/sparrow/jsd/image_68.jpg
{figures/pairs/sparrow/jsd/image_81.jpg
{figures/pairs/streetbike/base/image_34.jpg
{figures/pairs/streetbike/base/image_60.jpg
{figures/pairs/streetbike/base/image_8.jpg
{figures/pairs/streetbike/jsd/image_34.jpg
{figures/pairs/streetbike/jsd/image_60.jpg
{figures/pairs/streetbike/jsd/image_8.jpg
{figures/sd1.5/base/image_10.jpg
{figures/sd1.5/base/image_108.jpg
{figures/sd1.5/base/image_109.jpg
{figures/sd1.5/base/image_194.jpg
{figures/sd1.5/base/image_210.jpg
{figures/sd1.5/base/image_276.jpg
{figures/sd1.5/base/image_284.jpg
{figures/sd1.5/base/image_29.jpg
{figures/sd1.5/base/image_292.jpg
{figures/sd1.5/base/image_302.jpg
{figures/sd1.5/base/image_314.jpg
{figures/sd1.5/base/image_46.jpg
{figures/sd1.5/base/image_90.jpg
{figures/sd1.5/conform/image_10.jpg
{figures/sd1.5/conform/image_108.jpg
{figures/sd1.5/conform/image_109.jpg
{figures/sd1.5/conform/image_194.jpg
{figures/sd1.5/conform/image_210.jpg
{figures/sd1.5/conform/image_276.jpg
{figures/sd1.5/conform/image_284.jpg
{figures/sd1.5/conform/image_29.jpg
{figures/sd1.5/conform/image_292.jpg
{figures/sd1.5/conform/image_302.jpg
{figures/sd1.5/conform/image_314.jpg
{figures/sd1.5/conform/image_46.jpg
{figures/sd1.5/conform/image_90.jpg
{figures/sd1.5/jedi/image_10.jpg
{figures/sd1.5/jedi/image_108.jpg
{figures/sd1.5/jedi/image_109.jpg
{figures/sd1.5/jedi/image_194.jpg
{figures/sd1.5/jedi/image_210.jpg
{figures/sd1.5/jedi/image_276.jpg
{figures/sd1.5/jedi/image_284.jpg
{figures/sd1.5/jedi/image_29.jpg
{figures/sd1.5/jedi/image_292.jpg
{figures/sd1.5/jedi/image_302.jpg
{figures/sd1.5/jedi/image_314.jpg
{figures/sd1.5/jedi/image_46.jpg
{figures/sd1.5/jedi/image_90.jpg
{figures/synthetic/example_jsd.pdf
{figures/synthetic/example_ntx.pdf
{figures/triples/base/image_27.jpg
{figures/triples/base/image_46.jpg
{figures/triples/base/image_58.jpg
{figures/triples/jedi/image_27.jpg
{figures/triples/jedi/image_46.jpg
{figures/triples/jedi/image_58.jpg
/attn_horse14.jpg
/attn_viz/attn_bear17.jpg
/base/image_46.jpg
/dolphin_whale/base/image_34.jpg
/figures/sd1.5/conform/image_90.jpg
/image_34.jpg
/image_95.jpg
/jaguar/jsd/image_65.jpg
/jedi/image_210.jpg
/out_horse_bear_moose_pos.jpg
/pairs/sheep_goat/base/image_95.jpg
`.eps
<./figures/ablation/out_horse_bear_moose_reg.jpg
<./figures/ablation/out_horse_bear_pos.jpg
<./figures/ablation/out_horse_bear_reg.jpg
<./figures/ablation/out_violin_viola_base.jpg
<./figures/ablation/out_violin_viola_jedi.jpg
<./figures/ablation/out_violin_viola_reg.jpg
<./figures/attn_viz/attn_bear0.jpg
<./figures/attn_viz/attn_bear1.jpg
<./figures/attn_viz/attn_bear11.jpg
<./figures/attn_viz/attn_bear12.jpg
<./figures/attn_viz/attn_bear13.jpg
<./figures/attn_viz/attn_bear14.jpg
<./figures/attn_viz/attn_bear16.jpg
<./figures/attn_viz/attn_bear18.jpg
<./figures/attn_viz/attn_bear20.jpg
<./figures/attn_viz/attn_bear22.jpg
<./figures/attn_viz/attn_bear3.jpg
<./figures/attn_viz/attn_bear5.jpg
<./figures/attn_viz/attn_bear7.jpg
<./figures/attn_viz/attn_bear9.jpg
<./figures/attn_viz/attn_horse0.jpg
<./figures/attn_viz/attn_horse11.jpg
<./figures/attn_viz/attn_horse13.jpg
<./figures/attn_viz/attn_horse15.jpg
<./figures/attn_viz/attn_horse17.jpg
<./figures/attn_viz/attn_horse19.jpg
<./figures/attn_viz/attn_horse2.jpg
<./figures/attn_viz/attn_horse21.jpg
<./figures/attn_viz/attn_horse23.jpg
<./figures/attn_viz/attn_horse3.jpg
<./figures/attn_viz/attn_horse4.jpg
<./figures/attn_viz/attn_horse5.jpg
<./figures/attn_viz/attn_horse7.jpg
<./figures/attn_viz/attn_horse9.jpg
<./figures/loraclr/base_11.jpg
<./figures/loraclr/base_40.jpg
<./figures/loraclr/base_59.jpg
<./figures/loraclr/jedi_11.jpg
<./figures/loraclr/jedi_18.jpg
<./figures/loraclr/jedi_35.jpg
<./figures/loraclr/jedi_47.jpg
<./figures/loraclr/jedi_9.jpg
<./figures/loraclr/loraclr_without.jpg
<./figures/lr/0.001.jpg
<./figures/lr/0.003.jpg
<./figures/lr/0.005.jpg
<./figures/lr/0.01.jpg
<./figures/lr/0.05.jpg
<./figures/lr/0.3.jpg
<./figures/lr/0.5.jpg
<./figures/lr/base.jpg
<./figures/pairs/apple_pear/base/image_19.jpg
<./figures/pairs/apple_pear/base/image_79.jpg
<./figures/pairs/apple_pear/jsd/image_19.jpg
<./figures/pairs/bear_horse/base/image_0.jpg
<./figures/pairs/bear_horse/base/image_36.jpg
<./figures/pairs/bear_horse/jsd/image_12.jpg
<./figures/pairs/canoe/base/image_31.jpg
<./figures/pairs/canoe/base/image_44.jpg
<./figures/pairs/canoe/jsd/image_44.jpg
<./figures/pairs/canoe/jsd/image_5.jpg
<./figures/pairs/dachshund_corgi/base/image_54.jpg
<./figures/pairs/dachshund_corgi/base/image_80.jpg
<./figures/pairs/dachshund_corgi/jsd/image_54.jpg
<./figures/pairs/dolphin_whale/base/image_58.jpg
<./figures/pairs/dolphin_whale/jsd/image_58.jpg
<./figures/pairs/jaguar/base/image_12.jpg
<./figures/pairs/jaguar/base/image_65.jpg
<./figures/pairs/jaguar/jsd/image_12.jpg
<./figures/pairs/jaguar/jsd/image_17.jpg
<./figures/pairs/maple_leaf/base/image_20.jpg
<./figures/pairs/maple_leaf/base/image_68.jpg
<./figures/pairs/maple_leaf/jsd/image_20.jpg
<./figures/pairs/maple_leaf/jsd/image_68.jpg
<./figures/pairs/rabbit_hare/base/image_119.jpg
<./figures/pairs/rabbit_hare/base/image_47.jpg
<./figures/pairs/rabbit_hare/jsd/image_119.jpg
<./figures/pairs/rabbit_hare/jsd/image_47.jpg
<./figures/pairs/sailboat/base/image_88.jpg
<./figures/pairs/sailboat/jsd/image_10.jpg
<./figures/pairs/sailboat/jsd/image_114.jpg
<./figures/pairs/sheep_goat/base/image_17.jpg
<./figures/pairs/sheep_goat/jsd/image_17.jpg
<./figures/pairs/sparrow/base/image_81.jpg
<./figures/pairs/sparrow/jsd/image_16.jpg
<./figures/pairs/streetbike/base/image_60.jpg
<./figures/pairs/streetbike/jsd/image_8.jpg
<./figures/sd1.5/base/image_10.jpg
<./figures/sd1.5/base/image_108.jpg
<./figures/sd1.5/base/image_109.jpg
<./figures/sd1.5/base/image_210.jpg
<./figures/sd1.5/base/image_292.jpg
<./figures/sd1.5/base/image_302.jpg
<./figures/sd1.5/base/image_314.jpg
<./figures/sd1.5/base/image_90.jpg
<./figures/sd1.5/conform/image_108.jpg
<./figures/sd1.5/conform/image_109.jpg
<./figures/sd1.5/conform/image_210.jpg
<./figures/sd1.5/conform/image_292.jpg
<./figures/sd1.5/conform/image_302.jpg
<./figures/sd1.5/conform/image_314.jpg
<./figures/sd1.5/jedi/image_10.jpg
<./figures/sd1.5/jedi/image_194.jpg
<./figures/sd1.5/jedi/image_276.jpg
<./figures/sd1.5/jedi/image_284.jpg
<./figures/sd1.5/jedi/image_29.jpg
<./figures/sd1.5/jedi/image_46.jpg
<./figures/sd1.5/jedi/image_90.jpg
<./figures/synthetic/example_jsd.pdf
<./figures/synthetic/example_ntx.pdf
<./figures/triples/base/image_46.jpg
<./figures/triples/jedi/image_27.jpg
<./figures/triples/jedi/image_46.jpg
<./figures/triples/jedi/image_58.jpg
<figures/ablation/out_horse_bear_moose_neg.jpg
<figures/ablation/out_horse_bear_moose_pos.jpg
<figures/ablation/out_horse_bear_moose_reg.jpg
<figures/ablation/out_horse_bear_neg.jpg
<figures/ablation/out_horse_bear_pos.jpg
<figures/ablation/out_horse_bear_reg.jpg
<figures/ablation/out_violin_viola_base.jpg
<figures/ablation/out_violin_viola_jedi.jpg
<figures/ablation/out_violin_viola_neg.jpg
<figures/ablation/out_violin_viola_pos.jpg
<figures/ablation/out_violin_viola_reg.jpg
<figures/attn_viz/attn_bear0.jpg
<figures/attn_viz/attn_bear1.jpg
<figures/attn_viz/attn_bear10.jpg
<figures/attn_viz/attn_bear11.jpg
<figures/attn_viz/attn_bear12.jpg
<figures/attn_viz/attn_bear13.jpg
<figures/attn_viz/attn_bear14.jpg
<figures/attn_viz/attn_bear15.jpg
<figures/attn_viz/attn_bear16.jpg
<figures/attn_viz/attn_bear17.jpg
<figures/attn_viz/attn_bear18.jpg
<figures/attn_viz/attn_bear19.jpg
<figures/attn_viz/attn_bear2.jpg
<figures/attn_viz/attn_bear20.jpg
<figures/attn_viz/attn_bear21.jpg
<figures/attn_viz/attn_bear22.jpg
<figures/attn_viz/attn_bear23.jpg
<figures/attn_viz/attn_bear3.jpg
<figures/attn_viz/attn_bear4.jpg
<figures/attn_viz/attn_bear5.jpg
<figures/attn_viz/attn_bear6.jpg
<figures/attn_viz/attn_bear7.jpg
<figures/attn_viz/attn_bear8.jpg
<figures/attn_viz/attn_bear9.jpg
<figures/attn_viz/attn_horse0.jpg
<figures/attn_viz/attn_horse1.jpg
<figures/attn_viz/attn_horse10.jpg
<figures/attn_viz/attn_horse11.jpg
<figures/attn_viz/attn_horse12.jpg
<figures/attn_viz/attn_horse13.jpg
<figures/attn_viz/attn_horse14.jpg
<figures/attn_viz/attn_horse15.jpg
<figures/attn_viz/attn_horse16.jpg
<figures/attn_viz/attn_horse17.jpg
<figures/attn_viz/attn_horse18.jpg
<figures/attn_viz/attn_horse19.jpg
<figures/attn_viz/attn_horse2.jpg
<figures/attn_viz/attn_horse20.jpg
<figures/attn_viz/attn_horse21.jpg
<figures/attn_viz/attn_horse22.jpg
<figures/attn_viz/attn_horse23.jpg
<figures/attn_viz/attn_horse3.jpg
<figures/attn_viz/attn_horse4.jpg
<figures/attn_viz/attn_horse5.jpg
<figures/attn_viz/attn_horse6.jpg
<figures/attn_viz/attn_horse7.jpg
<figures/attn_viz/attn_horse8.jpg
<figures/attn_viz/attn_horse9.jpg
<figures/loraclr/base_11.jpg
<figures/loraclr/base_18.jpg
<figures/loraclr/base_35.jpg
<figures/loraclr/base_40.jpg
<figures/loraclr/base_47.jpg
<figures/loraclr/base_59.jpg
<figures/loraclr/base_9.jpg
<figures/loraclr/jedi_11.jpg
<figures/loraclr/jedi_18.jpg
<figures/loraclr/jedi_35.jpg
<figures/loraclr/jedi_40.jpg
<figures/loraclr/jedi_47.jpg
<figures/loraclr/jedi_59.jpg
<figures/loraclr/jedi_9.jpg
<figures/loraclr/loraclr_with.jpg
<figures/loraclr/loraclr_without.jpg
<figures/lr/0.001.jpg
<figures/lr/0.003.jpg
<figures/lr/0.005.jpg
<figures/lr/0.01.jpg
<figures/lr/0.03.jpg
<figures/lr/0.05.jpg
<figures/lr/0.1.jpg
<figures/lr/0.3.jpg
<figures/lr/0.5.jpg
<figures/lr/base.jpg
<figures/pairs/apple_pear/base/image_19.jpg
<figures/pairs/apple_pear/base/image_67.jpg
<figures/pairs/apple_pear/base/image_79.jpg
<figures/pairs/apple_pear/jsd/image_19.jpg
<figures/pairs/apple_pear/jsd/image_67.jpg
<figures/pairs/apple_pear/jsd/image_79.jpg
<figures/pairs/bear_horse/base/image_0.jpg
<figures/pairs/bear_horse/base/image_12.jpg
<figures/pairs/bear_horse/base/image_36.jpg
<figures/pairs/bear_horse/jsd/image_0.jpg
<figures/pairs/bear_horse/jsd/image_12.jpg
<figures/pairs/bear_horse/jsd/image_36.jpg
<figures/pairs/canoe/base/image_31.jpg
<figures/pairs/canoe/base/image_44.jpg
<figures/pairs/canoe/base/image_5.jpg
<figures/pairs/canoe/jsd/image_31.jpg
<figures/pairs/canoe/jsd/image_44.jpg
<figures/pairs/canoe/jsd/image_5.jpg
<figures/pairs/dachshund_corgi/base/image_2.jpg
<figures/pairs/dachshund_corgi/base/image_54.jpg
<figures/pairs/dachshund_corgi/base/image_80.jpg
<figures/pairs/dachshund_corgi/jsd/image_2.jpg
<figures/pairs/dachshund_corgi/jsd/image_54.jpg
<figures/pairs/dachshund_corgi/jsd/image_80.jpg
<figures/pairs/dolphin_whale/base/image_34.jpg
<figures/pairs/dolphin_whale/base/image_58.jpg
<figures/pairs/dolphin_whale/base/image_70.jpg
<figures/pairs/dolphin_whale/jsd/image_34.jpg
<figures/pairs/dolphin_whale/jsd/image_58.jpg
<figures/pairs/dolphin_whale/jsd/image_70.jpg
<figures/pairs/jaguar/base/image_12.jpg
<figures/pairs/jaguar/base/image_17.jpg
<figures/pairs/jaguar/base/image_65.jpg
<figures/pairs/jaguar/jsd/image_12.jpg
<figures/pairs/jaguar/jsd/image_17.jpg
<figures/pairs/jaguar/jsd/image_65.jpg
<figures/pairs/maple_leaf/base/image_20.jpg
<figures/pairs/maple_leaf/base/image_32.jpg
<figures/pairs/maple_leaf/base/image_68.jpg
<figures/pairs/maple_leaf/jsd/image_20.jpg
<figures/pairs/maple_leaf/jsd/image_32.jpg
<figures/pairs/maple_leaf/jsd/image_68.jpg
<figures/pairs/rabbit_hare/base/image_119.jpg
<figures/pairs/rabbit_hare/base/image_47.jpg
<figures/pairs/rabbit_hare/base/image_95.jpg
<figures/pairs/rabbit_hare/jsd/image_119.jpg
<figures/pairs/rabbit_hare/jsd/image_47.jpg
<figures/pairs/rabbit_hare/jsd/image_95.jpg
<figures/pairs/sailboat/base/image_10.jpg
<figures/pairs/sailboat/base/image_114.jpg
<figures/pairs/sailboat/base/image_88.jpg
<figures/pairs/sailboat/jsd/image_10.jpg
<figures/pairs/sailboat/jsd/image_114.jpg
<figures/pairs/sailboat/jsd/image_88.jpg
<figures/pairs/sheep_goat/base/image_17.jpg
<figures/pairs/sheep_goat/base/image_4.jpg
<figures/pairs/sheep_goat/base/image_95.jpg
<figures/pairs/sheep_goat/jsd/image_17.jpg
<figures/pairs/sheep_goat/jsd/image_4.jpg
<figures/pairs/sheep_goat/jsd/image_95.jpg
<figures/pairs/sparrow/base/image_16.jpg
<figures/pairs/sparrow/base/image_68.jpg
<figures/pairs/sparrow/base/image_81.jpg
<figures/pairs/sparrow/jsd/image_16.jpg
<figures/pairs/sparrow/jsd/image_68.jpg
<figures/pairs/sparrow/jsd/image_81.jpg
<figures/pairs/streetbike/base/image_34.jpg
<figures/pairs/streetbike/base/image_60.jpg
<figures/pairs/streetbike/base/image_8.jpg
<figures/pairs/streetbike/jsd/image_34.jpg
<figures/pairs/streetbike/jsd/image_60.jpg
<figures/pairs/streetbike/jsd/image_8.jpg
<figures/sd1.5/base/image_10.jpg
<figures/sd1.5/base/image_108.jpg
<figures/sd1.5/base/image_109.jpg
<figures/sd1.5/base/image_194.jpg
<figures/sd1.5/base/image_210.jpg
<figures/sd1.5/base/image_276.jpg
<figures/sd1.5/base/image_284.jpg
<figures/sd1.5/base/image_29.jpg
<figures/sd1.5/base/image_292.jpg
<figures/sd1.5/base/image_302.jpg
<figures/sd1.5/base/image_314.jpg
<figures/sd1.5/base/image_46.jpg
<figures/sd1.5/base/image_90.jpg
<figures/sd1.5/conform/image_10.jpg
<figures/sd1.5/conform/image_108.jpg
<figures/sd1.5/conform/image_109.jpg
<figures/sd1.5/conform/image_194.jpg
<figures/sd1.5/conform/image_210.jpg
<figures/sd1.5/conform/image_276.jpg
<figures/sd1.5/conform/image_284.jpg
<figures/sd1.5/conform/image_29.jpg
<figures/sd1.5/conform/image_292.jpg
<figures/sd1.5/conform/image_302.jpg
<figures/sd1.5/conform/image_314.jpg
<figures/sd1.5/conform/image_46.jpg
<figures/sd1.5/conform/image_90.jpg
<figures/sd1.5/jedi/image_10.jpg
<figures/sd1.5/jedi/image_108.jpg
<figures/sd1.5/jedi/image_109.jpg
<figures/sd1.5/jedi/image_194.jpg
<figures/sd1.5/jedi/image_210.jpg
<figures/sd1.5/jedi/image_276.jpg
<figures/sd1.5/jedi/image_284.jpg
<figures/sd1.5/jedi/image_29.jpg
<figures/sd1.5/jedi/image_292.jpg
<figures/sd1.5/jedi/image_302.jpg
<figures/sd1.5/jedi/image_314.jpg
<figures/sd1.5/jedi/image_46.jpg
<figures/sd1.5/jedi/image_90.jpg
<figures/synthetic/example_jsd.pdf
<figures/synthetic/example_ntx.pdf
<figures/triples/base/image_27.jpg
<figures/triples/base/image_46.jpg
<figures/triples/base/image_58.jpg
<figures/triples/jedi/image_27.jpg
<figures/triples/jedi/image_46.jpg
<figures/triples/jedi/image_58.jpg
1.jpg
108.jpg
16.jpg
2.jpg
4.jpg
ablation/out_violin_viola_pos.jpg
age_27.jpg
age_95.jpg
airs/maple_leaf/base/image_32.jpg
ase/image_12.jpg
ase/image_29.jpg
attn_bear21.jpg
attn_viz/attn_bear4.jpg
bear23.jpg
bear8.jpg
canoe/jsd/image_31.jpg
d1.5/conform/image_276.jpg
e_114.jpg
e_302.jpg
e/jsd/image_70.jpg
es/attn_viz/attn_horse8.jpg
es/lr/0.1.jpg
figures/ablation/out_horse_bear_moose_neg.jpg
figures/ablation/out_horse_bear_moose_pos.jpg
figures/ablation/out_horse_bear_moose_reg.jpg
figures/ablation/out_horse_bear_neg.jpg
figures/ablation/out_horse_bear_pos.jpg
figures/ablation/out_horse_bear_reg.jpg
figures/ablation/out_violin_viola_base.jpg
figures/ablation/out_violin_viola_jedi.jpg
figures/ablation/out_violin_viola_neg.jpg
figures/ablation/out_violin_viola_pos.jpg
figures/ablation/out_violin_viola_reg.jpg
figures/attn_viz/attn_bear0.jpg
figures/attn_viz/attn_bear1.jpg
figures/attn_viz/attn_bear10.jpg
figures/attn_viz/attn_bear11.jpg
figures/attn_viz/attn_bear12.jpg
figures/attn_viz/attn_bear13.jpg
figures/attn_viz/attn_bear14.jpg
figures/attn_viz/attn_bear15.jpg
figures/attn_viz/attn_bear16.jpg
figures/attn_viz/attn_bear17.jpg
figures/attn_viz/attn_bear18.jpg
figures/attn_viz/attn_bear19.jpg
figures/attn_viz/attn_bear2.jpg
figures/attn_viz/attn_bear20.jpg
figures/attn_viz/attn_bear21.jpg
figures/attn_viz/attn_bear22.jpg
figures/attn_viz/attn_bear23.jpg
figures/attn_viz/attn_bear3.jpg
figures/attn_viz/attn_bear4.jpg
figures/attn_viz/attn_bear5.jpg
figures/attn_viz/attn_bear6.jpg
figures/attn_viz/attn_bear7.jpg
figures/attn_viz/attn_bear8.jpg
figures/attn_viz/attn_bear9.jpg
figures/attn_viz/attn_horse0.jpg
figures/attn_viz/attn_horse1.jpg
figures/attn_viz/attn_horse10.jpg
figures/attn_viz/attn_horse11.jpg
figures/attn_viz/attn_horse12.jpg
figures/attn_viz/attn_horse13.jpg
figures/attn_viz/attn_horse14.jpg
figures/attn_viz/attn_horse15.jpg
figures/attn_viz/attn_horse16.jpg
figures/attn_viz/attn_horse17.jpg
figures/attn_viz/attn_horse18.jpg
figures/attn_viz/attn_horse19.jpg
figures/attn_viz/attn_horse2.jpg
figures/attn_viz/attn_horse20.jpg
figures/attn_viz/attn_horse21.jpg
figures/attn_viz/attn_horse22.jpg
figures/attn_viz/attn_horse23.jpg
figures/attn_viz/attn_horse3.jpg
figures/attn_viz/attn_horse4.jpg
figures/attn_viz/attn_horse5.jpg
figures/attn_viz/attn_horse6.jpg
figures/attn_viz/attn_horse7.jpg
figures/attn_viz/attn_horse8.jpg
figures/attn_viz/attn_horse9.jpg
figures/loraclr/base_11.jpg
figures/loraclr/base_18.jpg
figures/loraclr/base_35.jpg
figures/loraclr/base_40.jpg
figures/loraclr/base_47.jpg
figures/loraclr/base_59.jpg
figures/loraclr/base_9.jpg
figures/loraclr/jedi_11.jpg
figures/loraclr/jedi_18.jpg
figures/loraclr/jedi_35.jpg
figures/loraclr/jedi_40.jpg
figures/loraclr/jedi_47.jpg
figures/loraclr/jedi_59.jpg
figures/loraclr/jedi_9.jpg
figures/loraclr/loraclr_with.jpg
figures/loraclr/loraclr_without.jpg
figures/lr/0.001.jpg
figures/lr/0.003.jpg
figures/lr/0.005.jpg
figures/lr/0.01.jpg
figures/lr/0.03.jpg
figures/lr/0.05.jpg
figures/lr/0.1.jpg
figures/lr/0.3.jpg
figures/lr/0.5.jpg
figures/lr/base.jpg
figures/pairs/apple_pear/base/image_19.jpg
figures/pairs/apple_pear/base/image_67.jpg
figures/pairs/apple_pear/base/image_79.jpg
figures/pairs/apple_pear/jsd/image_19.jpg
figures/pairs/apple_pear/jsd/image_67.jpg
figures/pairs/apple_pear/jsd/image_79.jpg
figures/pairs/bear_horse/base/image_0.jpg
figures/pairs/bear_horse/base/image_12.jpg
figures/pairs/bear_horse/base/image_36.jpg
figures/pairs/bear_horse/jsd/image_0.jpg
figures/pairs/bear_horse/jsd/image_12.jpg
figures/pairs/bear_horse/jsd/image_36.jpg
figures/pairs/canoe/base/image_31.jpg
figures/pairs/canoe/base/image_44.jpg
figures/pairs/canoe/base/image_5.jpg
figures/pairs/canoe/jsd/image_31.jpg
figures/pairs/canoe/jsd/image_44.jpg
figures/pairs/canoe/jsd/image_5.jpg
figures/pairs/dachshund_corgi/base/image_2.jpg
figures/pairs/dachshund_corgi/base/image_54.jpg
figures/pairs/dachshund_corgi/base/image_80.jpg
figures/pairs/dachshund_corgi/jsd/image_2.jpg
figures/pairs/dachshund_corgi/jsd/image_54.jpg
figures/pairs/dachshund_corgi/jsd/image_80.jpg
figures/pairs/dolphin_whale/base/image_34.jpg
figures/pairs/dolphin_whale/base/image_58.jpg
figures/pairs/dolphin_whale/base/image_70.jpg
figures/pairs/dolphin_whale/jsd/image_34.jpg
figures/pairs/dolphin_whale/jsd/image_58.jpg
figures/pairs/dolphin_whale/jsd/image_70.jpg
figures/pairs/jaguar/base/image_12.jpg
figures/pairs/jaguar/base/image_17.jpg
figures/pairs/jaguar/base/image_65.jpg
figures/pairs/jaguar/jsd/image_12.jpg
figures/pairs/jaguar/jsd/image_17.jpg
figures/pairs/jaguar/jsd/image_65.jpg
figures/pairs/maple_leaf/base/image_20.jpg
figures/pairs/maple_leaf/base/image_32.jpg
figures/pairs/maple_leaf/base/image_68.jpg
figures/pairs/maple_leaf/jsd/image_20.jpg
figures/pairs/maple_leaf/jsd/image_32.jpg
figures/pairs/maple_leaf/jsd/image_68.jpg
figures/pairs/rabbit_hare/base/image_119.jpg
figures/pairs/rabbit_hare/base/image_47.jpg
figures/pairs/rabbit_hare/base/image_95.jpg
figures/pairs/rabbit_hare/jsd/image_119.jpg
figures/pairs/rabbit_hare/jsd/image_47.jpg
figures/pairs/rabbit_hare/jsd/image_95.jpg
figures/pairs/sailboat/base/image_10.jpg
figures/pairs/sailboat/base/image_114.jpg
figures/pairs/sailboat/base/image_88.jpg
figures/pairs/sailboat/jsd/image_10.jpg
figures/pairs/sailboat/jsd/image_114.jpg
figures/pairs/sailboat/jsd/image_88.jpg
figures/pairs/sheep_goat/base/image_17.jpg
figures/pairs/sheep_goat/base/image_4.jpg
figures/pairs/sheep_goat/base/image_95.jpg
figures/pairs/sheep_goat/jsd/image_17.jpg
figures/pairs/sheep_goat/jsd/image_4.jpg
figures/pairs/sheep_goat/jsd/image_95.jpg
figures/pairs/sparrow/base/image_16.jpg
figures/pairs/sparrow/base/image_68.jpg
figures/pairs/sparrow/base/image_81.jpg
figures/pairs/sparrow/jsd/image_16.jpg
figures/pairs/sparrow/jsd/image_68.jpg
figures/pairs/sparrow/jsd/image_81.jpg
figures/pairs/streetbike/base/image_34.jpg
figures/pairs/streetbike/base/image_60.jpg
figures/pairs/streetbike/base/image_8.jpg
figures/pairs/streetbike/jsd/image_34.jpg
figures/pairs/streetbike/jsd/image_60.jpg
figures/pairs/streetbike/jsd/image_8.jpg
figures/sd1.5/base/image_10.jpg
figures/sd1.5/base/image_108.jpg
figures/sd1.5/base/image_109.jpg
figures/sd1.5/base/image_194.jpg
figures/sd1.5/base/image_210.jpg
figures/sd1.5/base/image_276.jpg
figures/sd1.5/base/image_284.jpg
figures/sd1.5/base/image_29.jpg
figures/sd1.5/base/image_292.jpg
figures/sd1.5/base/image_302.jpg
figures/sd1.5/base/image_314.jpg
figures/sd1.5/base/image_46.jpg
figures/sd1.5/base/image_90.jpg
figures/sd1.5/conform/image_10.jpg
figures/sd1.5/conform/image_108.jpg
figures/sd1.5/conform/image_109.jpg
figures/sd1.5/conform/image_194.jpg
figures/sd1.5/conform/image_210.jpg
figures/sd1.5/conform/image_276.jpg
figures/sd1.5/conform/image_284.jpg
figures/sd1.5/conform/image_29.jpg
figures/sd1.5/conform/image_292.jpg
figures/sd1.5/conform/image_302.jpg
figures/sd1.5/conform/image_314.jpg
figures/sd1.5/conform/image_46.jpg
figures/sd1.5/conform/image_90.jpg
figures/sd1.5/jedi/image_10.jpg
figures/sd1.5/jedi/image_108.jpg
figures/sd1.5/jedi/image_109.jpg
figures/sd1.5/jedi/image_194.jpg
figures/sd1.5/jedi/image_210.jpg
figures/sd1.5/jedi/image_276.jpg
figures/sd1.5/jedi/image_284.jpg
figures/sd1.5/jedi/image_29.jpg
figures/sd1.5/jedi/image_292.jpg
figures/sd1.5/jedi/image_302.jpg
figures/sd1.5/jedi/image_314.jpg
figures/sd1.5/jedi/image_46.jpg
figures/sd1.5/jedi/image_90.jpg
figures/synthetic/example_jsd.pdf
figures/synthetic/example_ntx.pdf
figures/triples/base/image_27.jpg
figures/triples/base/image_46.jpg
figures/triples/base/image_58.jpg
figures/triples/jedi/image_27.jpg
figures/triples/jedi/image_46.jpg
figures/triples/jedi/image_58.jpg
goat/jsd/image_4.jpg
guar/base/image_17.jpg
gures/attn_viz/attn_bear15.jpg
gures/sd1.5/jedi/image_314.jpg
horse18.jpg
igures/attn_viz/attn_bear2.jpg
igures/loraclr/base_18.jpg
igures/pairs/apple_pear/jsd/image_79.jpg
igures/sd1.5/conform/image_10.jpg
image_29.jpg
irs/dachshund_corgi/jsd/image_80.jpg
jedi_59.jpg
lboat/base/image_10.jpg
loraclr/base_35.jpg
lr/base_9.jpg
lr/loraclr_with.jpg
m/image_46.jpg
mage_32.jpg
mage_68.jpg
main.pdf
ola_neg.jpg
ose_neg.jpg
pairs/dolphin_whale/base/image_70.jpg
pairs/sailboat/jsd/image_88.jpg
ple_pear/base/image_67.jpg
res/sd1.5/base/image_276.jpg
res/sd1.5/jedi/image_109.jpg
res/triples/base/image_58.jpg
rrow/jsd/image_81.jpg
rs/bear_horse/jsd/image_36.jpg
s/canoe/base/image_5.jpg
s/rabbit_hare/base/image_95.jpg
s/sd1.5/base/image_194.jpg
se/image_8.jpg
se20.jpg
tn_horse16.jpg
tn_viz/attn_horse10.jpg
treetbike/base/image_34.jpg
ures/pairs/sparrow/base/image_68.jpg
ut_horse_bear_neg.jpg
viz/attn_horse12.jpg
z/attn_bear6.jpg

